Duality Theory for Non-Markovian Linear Gaussian Models

This work develops a duality theory for partially observed linear Gaussian models in discrete time. The state process evolves according to a causal but non-Markovian (or higher-order Gauss-Markov) structure, captured by a lower-triangular transition operator, which is related to transformer, with $T$ as the context length. The main contributions are: (i) a dual control system for the linear Gaussian model, formulated as a backward difference equation (B $\Delta$ E); (ii) a duality principle establishing that a specific linear-quadratic optimal control problem for the B $\Delta$ E is dual to the filtering problem for the partially observed model; and (iii) an explicit optimal control formula yielding a novel (transformer-like) linear predictor, referred to as the dual filter, whose computational complexity scales linearly in the time horizon $T$, in contrast to the $O(T^3)$ cost of classical smoothing and Wiener-Hopf approaches.

==> data/flops.csv <==
horizon,kalman,smoothing,causal,dual-K,dual-T
2,9.214319120800766,8.751544059089099,8.897845456005511,11.127349541059118,11.127349541059118
4,10.654636028527968,10.491853096329674,10.731319031025064,12.224001674198105,12.209757956581393
8,12.432541900388259,12.621136113274641,13.008078410868256,13.688796681054455,13.728345714710978
16,14.683871868622603,15.284534954008425,15.68239114068375,16.112011815289325,15.256356135514165
32,17.200936908880017,18.191786973333265,18.656452796229193,16.922433417260336,17.007421535639093
64,19.916118548065533,20.02019188890109,20.836130508036657,18.47622803784224,18.881221527709513
128,22.416710951432993,22.70697800110278,23.584601521307647,20.165374432796618,20.81801102261383
256,24.422176948651437,25.150142073252937,25.70182232510895,21.737371966328766,23.202277650460637
512,26.876215232565933,28.059803711312078,28.447163465465373,23.802974711386693,25.510877928954155
1024,29.70837408813623,31.05625469427561,31.39397458099271,25.64733860832903,27.501371161434825
2048,32.64437233732677,34.07752756113533,34.500275330531174,27.233344688577116,29.496613529162012
4096,35.61879534778342,36.96423808952016,37.30022694808617,28.241362563049265,31.757230131953687
8192,38.60246254287683,40.00544322969901,40.37517639853954,29.034450002499884,33.75605820878506
16384,41.593799874021606,43.005341093456956,43.375064101557136,29.67041323636992,35.97761215254724

